Navigating the Post-API Dilemma | Search Engine Results Pages Present a Biased View of Social Media Data

Recent decisions to discontinue access to social media APIs are having detrimental effects on Internet research and the field of computational social science as a whole. This lack of access to data has been dubbed the Post-API era of Internet research. Fortunately, popular search engines have the means to crawl, capture, and surface social media data on their Search Engine Results Pages (SERP) if provided the proper search query, and may provide a solution to this dilemma. In the present work we ask: does SERP provide a complete and unbiased sample of social media data? Is SERP a viable alternative to direct API-access? To answer these questions, we perform a comparative analysis between (Google) SERP results and nonsampled data from Reddit and Twitter/X. We find that SERP results are highly biased in favor of popular posts; against political, pornographic, and vulgar posts; are more positive in their sentiment; and have large topical gaps. Overall, we conclude that SERP is not a viable alternative to social media API access.

==> images/newbotavg.csv <==
x	avg	q1	q2	q3	min	max	lower_ci	upper_ci	firstmin	firstmax	len_val
mobile	-0.11971528798871879	-0.17544381965993672	-0.13612354181031963	-0.08516673125405108	-0.2217615195139776	0.0410991472312412	-0.31085945226876516	0.05024890135477736	-0.2217615195139776	0.0410991472312412	7
ministre	-0.12190132269452474	-0.14403565161044893	-0.13139371726052923	-0.12057944435078287	-0.24892704832901716	0.035429248078154486	-0.179219962499948	-0.08539513346128377	-0.14403565161044893	-0.12057944435078287	5
cautionyespanicno	-0.12217851041678714	-0.13735674468514092	-0.13378710830687965	-0.02283412375573977	-0.30193158947355475	-0.014982985862620552	-0.30914067607924267	0.14894980763836196	-0.30193158947355475	-0.014982985862620552	5
lakhs	-0.12513404943867276	-0.24330229926349461	-0.0851846143328514	-0.02050987923777662	-0.32632929098587665	0.040854051466003585	-0.5774909293020716	0.3136787508008004	-0.32632929098587665	0.040854051466003585	6
city	-0.1251633879082898	-0.20306349242768948	-0.13655646210930297	-0.042233563965538276	-0.39097078235004157	0.14197764188777143	-0.4443083851209163	0.19901132872768856	-0.39097078235004157	0.14197764188777143	7
minister	-0.1279612294825632	-0.21935073162597782	-0.13041231491025132	-0.06256387761193144	-0.2744788492715276	0.07299177627965518	-0.4545310126470474	0.17261640340913814	-0.2744788492715276	0.07299177627965518	7
centre	-0.12802192461216	-0.18891146995970864	-0.16140310069249406	-0.12348848936885376	-0.23710537955615144	0.10071124524460014	-0.287045940845991	-0.025354018482571433	-0.23710537955615144	-0.11107900318817564	6
socialsecurity	-0.13663552616273061	-0.2671414238721768	-0.0024894208653492627	0.024548558942038442	-0.47275036162669387	0.03465501660852842	-0.7046763980934998	0.46208353316336137	-0.47275036162669387	0.03465501660852842	5
https	-0.13751723233296304	-0.30610723220108654	-0.30610723220108654	0	-0.30610723220108654	0.4303983023417283	-0.7652680805027163	0.45916084830162984	-0.30610723220108654	0.4303983023417283	8
today	-0.14175437319192374	-0.34082271383025714	-0.2576065206514765	0.008963148472360002	-0.4237091886645977	0.35275422768840214	-0.865501507284183	0.5336419419262858	-0.4237091886645977	0.35275422768840214	7
medical	-0.14303354877667493	-0.24762229950767856	-0.2195324257837226	-0.08658503119274484	-0.32957993409759223	0.21629217984543714	-0.4891782019800791	0.1549708712796557	-0.32957993409759223	-0.01180639227268146	7
communiqué	-0.14486904841237125	-0.14191585703152473	-0.13622678028567153	-0.11512323489086429	-0.24408785642763645	-0.08699151342615923	-0.1821047902425154	-0.07493430167987362	-0.14191585703152473	-0.08699151342615923	5
santé	-0.14561469426462167	-0.20318117588613743	-0.16024285327771376	-0.12538662053547062	-0.21446425333965277	-0.007476379315648214	-0.31987300891213766	-0.008694787509470392	-0.21446425333965277	-0.1251797454865495	6
dans	-0.1519429806072388	-0.23720579840348224	-0.16381799163454347	-0.056065745017400415	-0.3586498788470968	0.05644470861089884	-0.508915878482605	0.21564433506172231	-0.3586498788470968	0.05644470861089884	6
pour	-0.1592271657315857	-0.34409641619854214	-0.1711228917288805	0.05379161664185833	-0.46884667586086215	0.10598900658201026	-0.9409284654591429	0.6506236659024591	-0.46884667586086215	0.10598900658201026	7
facility	-0.16026564742659324	-0.20200257652441678	-0.18347824598892665	-0.11181457552224482	-0.21629994234407363	-0.08223341150136818	-0.33728457802767475	0.023467425981013132	-0.21629994234407363	-0.08223341150136818	6
burundi	-0.16040670950617283	-0.20254322846675982	-0.1302913860016921	-0.09149199113653483	-0.4395059950449774	0.042834545481256196	-0.3691200844620973	0.07508486485880264	-0.22519912918196297	0.042834545481256196	6
ensure	-0.1620535686055542	-0.21786232093742364	-0.2071508846439871	-0.1602668531447743	-0.2858562549780954	0.11489050754759886	-0.30425552262639766	-0.07387365145580027	-0.2858562549780954	-0.14460100572500095	7
health	-0.16216024965326786	-0.3761946096125883	-0.24213867928929583	-0.16198341712778125	-0.4388437307908869	0.6222167159880468	-0.6975113983397989	0.15933337159942934	-0.4388437307908869	-0.12599141572017747	7
donated	-0.16513942611614893	-0.19675486054180522	-0.17805560873175824	-0.13536855008181173	-0.25031005799516415	-0.060287806227895785	-0.28883432623179545	-0.0432890843918215	-0.25031005799516415	-0.060287806227895785	6
spread	-0.1652078461390069	-0.2961638653294708	-0.17977377411396103	-0.12893910785576518	-0.36852939541889146	0.24205419293027605	-0.5470010015400293	0.1218980283547933	-0.36852939541889146	-0.088312850230617	7
hospital	-0.17266074181955626	-0.2628290584707047	-0.18642708045659617	-0.17197827616837957	-0.3475597813836235	0.1949763383814944	-0.3991052319241924	-0.03570210271489188	-0.3475597813836235	-0.1628972758915658	7
services	-0.1730721606228099	-0.23528454591082634	-0.1778634757670467	-0.17363849967236733	-0.3352102504819156	0.11941469305568056	-0.3277536152685149	-0.08116943031467881	-0.24657773335025782	-0.17271589010968463	7
district	-0.20638111076527701	-0.2444234866527987	-0.21953947266607096	-0.1504472486430379	-0.32999347680112034	-0.08907957717466485	-0.3853878436674399	-0.009482891628396717	-0.32999347680112034	-0.08907957717466485	6
support	-0.2703548904130124	-0.3250037356540325	-0.2445576011561944	-0.2211839212280809	-0.36055856241483886	-0.19499275555582674	-0.4807334572929599	-0.06545419958915347	-0.36055856241483886	-0.19499275555582674	7











==> images/newtopavg.csv <==
x	avg	q1	q2	q3	min	max	lower_ci	upper_ci	firstmin	firstmax	len_val
coronavirusupdate	0.34605466296432436	0.3003902007422301	0.31461971615249595	0.3797735698312972	0.1647792295717688	0.5851707659128127	0.1813151471086295	0.4988486234648978	0.296839719237771	0.40029883075860134	6
trump	0.31133811435990527	0.32565260526518536	0.3553551301033526	0.37605026766466687	0.024969199988453872	0.3956367245678261	0.2500561116659631	0.45164676126388914	0.31956199355743053	0.3956367245678261	7
deaths	0.3068754350277705	0.13865462223403816	0.33776765517226087	0.4423579332408082	0.12454224540166087	0.5237930336707791	-0.3169003442761169	0.8979128997509633	0.12454224540166087	0.5237930336707791	7
coronaviruspandemic	0.2944922170603209	0.21434385832339528	0.30610723220108654	0.3811264640663643	0.07299177627965518	0.49140586616198556	-0.03583005029105826	0.6313003726808178	0.07299177627965518	0.49140586616198556	7
death	0.2862861416071646	0.21351001478635478	0.26818287656932804	0.32391369330361985	0.14146570277879877	0.519506995722076	0.04790449701045718	0.48951921107951746	0.14146570277879877	0.37583334610596025	7
china	0.27607573032290567	0.19691142631794645	0.2965645084552024	0.36920930594449997	0.08514120256853004	0.4185829367117143	-0.06153539312188383	0.6276561253843302	0.08514120256853004	0.4185829367117143	7
corona	0.27192286444366504	0.17645118252364622	0.27456231011717036	0.2985742671221386	0.14290006881896983	0.5359467728779455	-0.006733444374092318	0.48175889401987715	0.14290006881896983	0.29955217357787717	7
quarantinelife	0.269844707102965	0.19541397224800866	0.3005269340279339	0.35372826590500805	0.13311627255881003	0.35698526682797727	-0.04205746823749043	0.5911997063905071	0.13311627255881003	0.35698526682797727	7
coronavirustruth	0.2697769800466875	0.19669554905021533	0.2439155281987119	0.3909472939203662	0.0410991472312412	0.4281384989556963	-0.09468206825501099	0.6823249112255925	0.0410991472312412	0.4281384989556963	7
realdonaldtrump	0.2638429002706245	0.14973747058888653	0.2777731015372177	0.4445580786404765	-0.051742509990590456	0.47386209355874725	-0.2924934414884984	0.8867889907178614	-0.051742509990590456	0.47386209355874725	8
coronavirususa	0.26311757195449387	0.14931731392607406	0.3401251321428346	0.36151297084538014	0.0410991472312412	0.438938154764473	-0.16897617145288507	0.6798064562243393	0.0410991472312412	0.438938154764473	7
stayhome	0.26013593094094584	0.12996052014350312	0.1838368479662593	0.36706165442666805	0.06925456772665693	0.5738157517533624	-0.22569118128124427	0.7227133558514154	0.06925456772665693	0.5738157517533624	7
coronaupdate	0.2556337285096744	0.18595913754434637	0.2957554829472952	0.3216779458292012	-0.021203456611583776	0.4996099064849145	-0.01761907488293582	0.5252561582564834	0.14866977330158412	0.4996099064849145	7
stayathome	0.2473941417888122	0.15000582413363095	0.20334944429349677	0.36867679419045707	0.054578315281082465	0.4364659962989304	-0.17800063095160823	0.6966832492756962	0.054578315281082465	0.4364659962989304	7
stayathomeandstaysafe	0.24594278686969115	0.14847708728540307	0.17935124280092846	0.28859796499882806	0.14408088595965485	0.509674108478279	-0.06170422928473443	0.49877928156896556	0.14408088595965485	0.3151919435053887	6
coronavirusuk	0.2357657019362814	0.20403751058977718	0.2683150318921456	0.2854978216376023	0.09881416277285121	0.30531289668547035	0.08184704401803951	0.40768828820933994	0.09881416277285121	0.30531289668547035	6
evdekal	0.23326585483067921	0.12698049141704787	0.21964036563560418	0.33652375652159033	0.11150304577442376	0.3772325984439951	-0.18733440623976583	0.650838654178404	0.11150304577442376	0.3772325984439951	6
youtube	0.2320150768798208	0.22357959658780052	0.2510178459607589	0.26627200435659526	0.11001622858601431	0.28336826172318075	0.15954098493460842	0.3303106160097874	0.22140492730145725	0.28336826172318075	7
coronavirusupdates	0.23178818077729302	0.12589579822017694	0.2416259833472873	0.3803095381825601	-0.019630262447048446	0.3881108717353382	-0.2557248117233978	0.7619301481261348	-0.019630262447048446	0.3881108717353382	7
chinesevirus	0.2312698460495024	0.19135852858808847	0.24994850463575685	0.2706178859924579	0.15779361284200225	0.28059223783327475	0.07246949248153432	0.38950692209901205	0.15779361284200225	0.28059223783327475	6
coronavirusinpakistan	0.22297469762702796	0.14568906173386856	0.23931580006614395	0.2827257670893362	0.11767213484395435	0.3298685457324153	-0.05986599629933295	0.48828082512253773	0.11767213484395435	0.3298685457324153	6
trumpvirus	0.22068525423607013	0.14245479042505227	0.2629495360918	0.29533178059047444	0.08276400112115304	0.30703271481883226	-0.08686069482308098	0.5246472658386077	0.08276400112115304	0.30703271481883226	6
lockdowneffect	0.22013032504747979	0.17484645428126458	0.21512668712678146	0.23882107480672365	0.09237155827680253	0.39001810372171675	0.07888452349307597	0.33478300559491225	0.09237155827680253	0.24073078737359452	6
stayathomesavelives	0.21974199643814535	0.1579271766253173	0.19777944420820087	0.25668110870675975	-0.021203456611583776	0.5324014168062463	0.009796278503153621	0.40481200682892343	0.1479033083732584	0.3070199368024258	7
coronaupdatesinindia	0.21962069003945628	0.186182428938669	0.2284363108416074	0.2381090200776258	0.14782679583818337	0.29959366458801817	0.10829254223023377	0.315998906786061	0.14782679583818337	0.29959366458801817	6

==> images/reddit_bottombot.csv <==
x	avg	q1	q2	q3	min	max	lower_ci	upper_ci	firstmin	firstmax	len_val
great	-0.03226536151819763	-0.08357579312556393	-0.03583264790398634	0.03291069615263297	-0.46915488064488625	0.2288476784930382	-0.25830552704285925	0.20764043006992833	-0.25214407644675507	0.20005625043514985	1020
devs	-0.032493532127156236	-0.054749872030031316	-0.03435259673376048	-0.01352697509696035	-0.18114334970852755	0.08040907111477355	-0.11658421742963776	0.04830737030264609	-0.11607498536928972	0.04809109026078502	1012
items	-0.03279932580527987	-0.06388394415568746	-0.033670760639444935	0.005877021988055261	-0.20795397575242294	0.16729665258308407	-0.16852539337130154	0.11051847120366934	-0.16334806942051525	0.11010549105182696	1020
usually	-0.03300809327360892	-0.060842852370453865	-0.03452953324496787	-0.008117993367983701	-0.24420148237757983	0.09675299214856035	-0.13993014087415911	0.07096929513572155	-0.13734729563610523	0.06870939122743268	1020
setup	-0.03308235978751672	-0.055344709635028244	-0.031140923412698043	-0.011170326834857816	-0.20200051199753036	0.12403933002130126	-0.12160628383528388	0.05509124736539782	-0.1215719829854462	0.05465058003692297	1019
recommend	-0.034496089534304934	-0.06719587896107569	-0.042066023379121104	-0.008391709393527942	-0.20636452643812708	0.24267098502228937	-0.15540213331239733	0.07981454495779368	-0.15287040707867472	0.07883126654635896	1020
cards	-0.03570506765106501	-0.06593568169082492	-0.0244608344982424	0.02030258496299975	-0.6941171059858461	0.4498552626324614	-0.19529308167156192	0.14965998494373675	-0.19523583150559895	0.10553802234344445	1018
screen	-0.035706845145088525	-0.06054813966152996	-0.03052050877854122	0.0033647112120814256	-0.4805243533666864	0.11198962522501546	-0.15641741597194703	0.09923398752249851	-0.15434577851111267	0.09652872981646736	1020
much	-0.03747732311654668	-0.08045228818381399	-0.03251300526782813	0.03251300526782813	-0.4993854609878418	0.2624598138830199	-0.24990022836127718	0.2019609454452913	-0.247602907125949	0.1914086154351495	1022
issue	-0.038288486728325334	-0.07053434113798007	-0.03296677176610764	0.008104947613724281	-0.47964893757777943	0.11289544442502795	-0.1884932742655366	0.12606388074128083	-0.18348302350349804	0.11289544442502795	1020
since	-0.04020219049074441	-0.07325628213561006	-0.04091089891831078	-0.006801575038372324	-0.3367811338009449	0.14540633996136282	-0.17293834278146666	0.09288048560748428	-0.17179716601959127	0.09272411112297936	1020
different	-0.040254646853814725	-0.06742104193647104	-0.04105033383432617	-0.008264430730554608	-0.3199188408607469	0.15557661841341913	-0.1561559587453457	0.08047048607832005	-0.1557950513287623	0.08000886702260415	1020
version	-0.040308715231215125	-0.06922193677056931	-0.039541124098939694	-0.007919321671176892	-0.42407194297962597	0.41206929157957567	-0.16117585941965795	0.08403460097791174	-0.15978565038292428	0.08311451670392536	1019
mode	-0.041762398527985196	-0.07323579489975293	-0.039307301391985204	-0.0076084219160922955	-0.21919168197483477	0.22488038607911512	-0.17167685437524388	0.09083263755939867	-0.17072985583708528	0.08586149328469807	1019
works	-0.04246075669589716	-0.06935700557249772	-0.040928081284503086	-0.01259705478876182	-0.22923607905680626	0.09087277855904854	-0.15449693174810156	0.07254287138684203	-0.15289683531015266	0.07125658706306182	1020
card	-0.04267033294246653	-0.07859493516549503	-0.029774660480435585	0.020495278428186124	-0.6084554344407398	0.4535453461203788	-0.22723025555601672	0.16913059881870784	-0.22710331612650844	0.14169134425264254	1018
settings	-0.04270452014175707	-0.06525948900420342	-0.037350490445392896	-0.014135570792531214	-0.2973545861099577	0.10697355735268134	-0.14194536632171173	0.06255030652497709	-0.14180422790775338	0.059592151363814086	1020
used	-0.043668643217809895	-0.08826094470377673	-0.0413146297918312	0.009674495358896276	-0.34515269881090216	0.15291120477081765	-0.2351641047977862	0.15657765545290578	-0.22080478626694758	0.15291120477081765	1020
update	-0.04433853194606575	-0.07168052815404251	-0.04205188368735127	-0.014269792188508715	-0.3677419899858738	0.15917089585342206	-0.15779663210234318	0.07184631175979198	-0.15772958763956071	0.06913923751735382	1020
really	-0.0477818900586706	-0.10630076596510679	-0.04181702555910214	-0.03817515116687576	-0.5326429343398995	0.2544087258311592	-0.3230146416630806	0.2548890268648496	-0.32270439627000014	0.2544087258311592	1020
game	-0.055840983596480466	-0.18799909177241103	-0.045789792194761494	0.11403542093630314	-0.7952850125543535	0.46590018838506003	-0.6410508608354824	0.5670871899993744	-0.6143477932872073	0.46590018838506003	1020
using	-0.05763534009979556	-0.10148842248807863	-0.05050320327612526	-0.004953662892357911	-0.3478214175592337	0.343215984660594	-0.2462905618816597	0.13984847650122317	-0.239587138218395	0.13893458235778675	1020
would	-0.0635084682863695	-0.17828021254698145	0	0	-0.7433188902795247	0.37554149544519544	-0.44570053136745363	0.2674203188204722	-0.4417919934873036	0.26545481101757007	1021
also	-0.10647460800995322	-0.18320744462042315	-0.10624617273258098	-0.04181702555910214	-0.5730009040486193	0.2598313917766862	-0.3952930732124047	0.1702686030328794	-0.38186787055893895	0.16808363020730518	1020

==> images/reddit_topbot.csv <==
x	avg	q1	q2	q3	min	max	lower_ci	upper_ci	firstmin	firstmax	len_val
removed	0.11630168111879303	0.03817515116687576	0.15546906851753373	0.2359823966529256	-0.8034032870218157	0.5724970471848988	-0.258535717062199	0.5326932648820004	-0.2555642316304063	0.4939947345971193	1020
comments	0.10753923428138266	0.03456479679703006	0.08357065836701061	0.1555293790877557	-0.4443179937171427	0.8767070681088662	-0.1468820766390584	0.3369762525238441	-0.14311170977383403	0.3356893222868092	1020
groupbot	0.10749123217477789	0.10119596039078184	0.11993001026424863	0.12994357081725838	-0.00809238194632543	0.2696411223909301	0.05807454475106703	0.17306498645697319	0.05953557223457886	0.16950508008615436	869
message	0.10499564174134875	0.036206548750727256	0.06870032539421693	0.11956098953432955	-0.3916958249416689	0.8650032945653012	-0.08882511242467617	0.24459265070973296	-0.08840619643638453	0.24411756928031966	1022
deleted	0.10364992460893838	0.04551121198693905	0.1447452337542104	0.19559849005879015	-0.5570904551607047	0.6057678003448829	-0.1796197051208376	0.4207294071665668	-0.1795989446972805	0.41708883434777033	1020
mccarthy	0.1011907353645902	0.05812206414611155	0.10918115970760861	0.14327511373393995	-0.08290241087870127	0.3596046839501543	-0.06960751023563105	0.27100468811568257	-0.05765115768484859	0.2669454776005619	1002
please	0.09596604411841878	0.011541977914368074	0.05128894986116513	0.11591226343422445	-0.7798618050621728	0.8821491131531098	-0.1450134503654165	0.272467691714009	-0.14454818995438534	0.2715160733316696	1022
emote	0.09423500287744144	0.04246920014753843	0.10255148716804509	0.139459133261171	-0.6271579988379481	0.958477043326419	-0.10301569952291037	0.2849440329316198	-0.10249933032737737	0.27945499525709194	1017
refs	0.09165610698942521	0.054791842626990564	0.10182707615499088	0.13951949808449507	-0.43156328856372045	0.2455208827937912	-0.0722996405592662	0.26661098127075183	-0.06542604992703561	0.2455208827937912	1004
bengals	0.09164120916849668	0.05781931119925213	0.10229750365686913	0.1349184532861552	-0.4382629672814354	0.25534652839497046	-0.05782940193110249	0.25056716641650983	-0.04901964164671961	0.22682443634637778	1002
fuck	0.09113682980465908	0.06096676104458147	0.11537143519548351	0.1474970075289121	-0.31402123533787607	0.5999609942146867	-0.06882860868191447	0.277292377255408	-0.06882152065985632	0.2761532497346219	1020
ukraine	0.08921890726016513	0.061931975563830455	0.09854343340864502	0.12430620603359739	-0.4024366743123538	0.4439605126743272	-0.03162937014081996	0.2178675517382478	-0.029194846189118218	0.21044495740729857	1012
mahomes	0.08807777903748305	0.052884086156339015	0.0973391030148713	0.13095809415893353	-0.43730619988543784	0.25306501539624016	-0.06422692584755274	0.2480691061628253	-0.06072737306890733	0.23945075881320443	989
unsubscribe	0.08806175787552296	0.024799832505363183	0.10677317917030602	0.13245702246547744	-0.21283288106236492	0.3711747948644861	-0.1366859524348082	0.2939428074056488	-0.06756708024509814	0.27745657844319555	1003
hiphopheads	0.08721418168321328	0.019743815355407115	0.03208888380338416	0.16998531936880384	-0.07332197543231263	0.6765153473800117	-0.20561844066468796	0.3953475753888989	-0.07332197543231263	0.39522613007243224	920
https	0.08551872419201684	-0.049635014197099425	0.08745418975899856	0.2150240962902402	-0.6694427784575849	0.7581581906923648	-0.4466236799281088	0.6120127620212495	-0.44142736123936127	0.6057678003448829	1022
neoliberal	0.08372066420848608	0.03889014284438845	0.09895018778876098	0.12545723701706404	-0.05766267249238062	0.24885698112354973	-0.09096049841462493	0.2553078782760774	-0.05766267249238062	0.24885698112354973	994
compose	0.08222290648513557	0.022355693883461484	0.05356140219838479	0.10363493469950005	-0.3916958249416689	0.6220761383294318	-0.09956316734059638	0.2255537959235579	-0.09747306701321758	0.22436612834078642	1020
jeffries	0.0793558103541842	0.04321471792775763	0.088108556497868	0.1117769694493216	-0.06813214963959303	0.2359498786041394	-0.05962865935458834	0.21462034673166758	-0.051416348875711664	0.2119158543541883	968
purdy	0.0791045007692564	0.048044646811318883	0.08681617050961815	0.11798209265095716	-0.40353814221400275	0.19758118905728767	-0.056861521948138524	0.22288826141041457	-0.05685403812337845	0.19758118905728767	987
republican 0.07756653103201754	0.04248852482772806	0.09345637362610419	0.12333575951646808	-0.16995173071584008	0.24462822953598679	-0.07878232720538197	0.24460661154957813	-0.07711098862208438	0.22909852936228792	1012
romo	0.07654134241891496	0.03878432268377865	0.091797306428561	0.11789988287079183	-0.3407556318304319	0.20796607929512936	-0.07988901759674114	0.2365732231513116	-0.07794302022260277	0.20796607929512936	965
vote	0.07645267820117635	0.037287609200754634	0.08964842389364458	0.1162123364633233	-0.35930923655298924	0.35335642028496644	-0.08109948169309836	0.2345994273571763	-0.07849175665915974	0.20546082227709278	1018
jags	0.07641387710655309	0.05087203504435023	0.07991597621427488	0.11508064915190233	-0.2887626544698922	0.20619249459080885	-0.04544088611697793	0.21139357031323047	-0.04255483965149003	0.20619249459080885	979
trump	0.07588700396949487	0.04528250236290072	0.09279241578190198	0.1165531629575638	-0.25270257122538375	0.2025136461772831	-0.061623488529093905	0.22345915384955842	-0.061420535968061206	0.2025136461772831	1014
